A Scalable Max-Consensus Protocol For Noisy Ultra-Dense Networks

We introduce \emph{ScalableMax}, a novel communication scheme for achieving max-consensus in a network of multiple agents which harnesses the interference in the wireless channel as well as its multicast capabilities. In a sufficiently dense network, the amount of communication resources required grows logarithmically with the number of nodes, while in state-of-the-art approaches, this growth is at least linear. ScalableMax can handle additive noise and works well in a high SNR regime. For medium and low SNR, we propose the \emph{ScalableMax-EC} scheme, which extends the ideas of ScalableMax by introducing a novel error correction scheme. It achieves lower error rates at the cost of using more channel resources. However, it preserves the logarithmic growth with the number of agents in the system.

==> results_mutiple_correction_m8_1e5iter_7244a4555.csv <==
noise_power,maximum_remaining,agents,correction,termination_mode,termination_parameter,agent_dist,success_rate,average_iterations_in_successful_runs,avg_desc_len
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,1.0,20.67256,8.0799
-2.7777777777777777,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,1.0,21.76097,8.15499
-0.5555555555555554,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,1.0,23.59301,8.28503
1.666666666666667,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,1.0,26.51452,8.45203
3.8888888888888893,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99999,31.36540365403654,8.562565625656257
6.111111111111111,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99948,39.15973306119182,8.523892424060511
8.333333333333334,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.98637,50.963532954165274,8.321471658708193
10.555555555555557,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.9217,67.16185309753716,8.045502875122057
12.777777777777779,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.77333,88.23785447351067,7.76824900107328
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.56547,115.82858507082604,7.503351194581499
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.99852,7.97657533149,7.85762929135
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,1.0,9.3313,7.93094
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,1.0,10.70936,7.96695
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,1.0,12.14406,8.00213
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,1.0,13.57392,8.02373
-2.77777777778,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.97763,7.98326565265,7.83672759633
-2.77777777778,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99975,9.44510127532,7.92942235559
-2.77777777778,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,1.0,10.9234,7.98189
-2.77777777778,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,1.0,12.44424,8.02257
-2.77777777778,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,1.0,13.95074,8.04895
-0.555555555556,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.87595,7.98745362178,7.80208916034
-0.555555555556,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.9975,9.69403508772,7.91776441103
-0.555555555556,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99993,11.3355734901,7.99748982429
-0.555555555556,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,1.0,12.9841,8.05089
-0.555555555556,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,1.0,14.71081,8.10407
1.66666666667,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.6682,7.99693205627,7.76411254116
1.66666666667,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.97627,10.151822754,7.92103618876
1.66666666667,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99781,12.0689109149,8.02195808821
1.66666666667,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.99979,14.0244751398,8.10711249362
1.66666666667,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99996,16.0014200568,8.17486699468
3.88888888889,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.42812,7.9951415491,7.70227973465
3.88888888889,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.90066,10.8040214953,7.91982546133
3.88888888889,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.98232,13.1955167359,8.04859923447
3.88888888889,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.99584,15.5756547237,8.15389018316
3.88888888889,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99872,18.0883931432,8.25008010253
6.11111111111,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.24421,8.03763154662,7.64260267802
6.11111111111,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.75699,11.6138258101,7.91231059855
6.11111111111,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.9296,14.7980744406,8.06943846816
6.11111111111,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.97368,17.9291245584,8.18680675376
6.11111111111,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.98726,21.2159714766,8.27775864514
8.33333333333,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.138,8.18797101449,7.58282608696
8.33333333333,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.58726,12.6745734428,7.88902700678
8.33333333333,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.82455,16.9348129283,8.05421138803
8.33333333333,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.90867,21.2387005183,8.15588717576
8.33333333333,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.94337,25.7378335118,8.22075113688
10.5555555556,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.08217,8.6121455519,7.54728002921
10.5555555556,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.44065,14.1651877908,7.85407920118
10.5555555556,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.6862,19.8571116293,8.00209851355
10.5555555556,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.79189,25.8694894493,8.06378411143
10.5555555556,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.842,32.2137292162,8.08231591449
12.7777777778,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.05815,9.41874462597,7.53035253654
12.7777777778,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.33348,16.3670984767,7.79608972052
12.7777777778,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.54532,24.0138450818,7.90856744664
12.7777777778,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.64168,32.2356626356,7.91209013839
12.7777777778,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.68936,41.0133602182,7.88344261344
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,1,Uniform,0.04535,10.4063947078,7.51554575524
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.25477,19.4729756251,7.75334615536
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.40884,29.6770130124,7.76832012523
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,4,Uniform,0.48016,40.9768202266,7.73252665778
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.51278,52.9881040602,7.6692733726
-5.0,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.99859,7.97394326,7.85519582611
-2.77777777778,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.97738,7.98617733123,7.83646074198
-0.555555555556,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.87615,7.99151971694,7.80352679336
1.66666666667,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.66981,7.99053462922,7.76212657321
3.88888888889,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.43055,7.97967715712,7.70145163163
6.11111111111,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.24333,7.96917765997,7.64209098755
8.33333333333,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.13217,7.98237118862,7.59030037073
10.5555555556,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.07053,7.98128455976,7.53891960868
12.7777777778,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.03962,8.03457849571,7.49469964664
15.0,8,1000,False,TERMINATE_IMMEDIATELY,0,Uniform,0.02155,8.0180974478,7.45104408353
-5.0,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,1.0,35.19334,8.14238
-2.77777777778,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,1.0,37.93546,8.30235
-0.555555555556,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,1.0,42.06564,8.53338
1.66666666667,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,1.0,48.96969,8.76571
3.88888888889,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,1.0,61.0489,8.81619
6.11111111111,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,0.99999,80.129801298,8.61190611906
8.33333333333,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,0.99819,106.607259139,8.29575531712
10.5555555556,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,0.96539,141.329110515,7.98224551736
12.7777777778,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,0.84489,186.016073098,7.69282391791
15.0,8,1000,True,DESCRIPTION_INDEPENDENT,20,Uniform,0.6248,244.166389245,7.42394366197


==> results_varying_agents_RBRP.csv <==
agents,RB,RP
50.0,253.27444535443183,140.0
100.0,509.1202488243221,352.0
250.0,1276.6472488506975,1111.0
500.0,2555.855476847277,2570.0
1000.0,5114.270649141615,5850.0
2000.0,10231.100353006657,13073.0
3000.0,15347.929914606584,20854.99505995
4000.0,20464.75944065372,28929.99505995
5000.0,25581.588952481867,37324.99505995


==> results_varying_agents_m8_1e5iter_7244a4555.csv <==
noise_power,maximum_remaining,agents,correction,termination_mode,termination_parameter,agent_dist,success_rate,average_iterations_in_successful_runs,avg_desc_len
-1.0,8,50,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99894,5.25876429015,3.60937593849
-1.0,8,100,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99884,6.26519762925,4.60668375315
-1.0,8,250,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99874,7.60844664277,5.92697799227
-1.0,8,500,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99866,8.62079186109,6.92901487994
-1.0,8,1000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99839,9.62753032382,7.92169392722
-1.0,8,2000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99841,10.6409390932,8.92547149968
-1.0,8,3000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99833,11.2303747258,9.50950086645
-1.0,8,4000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.99804,11.6570578334,9.92235782133
-1.0,8,5000,True,DESCRIPTION_INDEPENDENT,2,Uniform,0.998,11.9841983968,10.2500601202
1.0,8,50,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99924,7.309735398903166,3.699371522356991
1.0,8,100,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99934,8.340804931254628,4.691176176276342
1.0,8,250,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99923,9.734315422875614,6.01730332355914
1.0,8,500,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99928,10.75521375390281,7.008716275718517
1.0,8,1000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99919,11.80158928732273,8.010178244377947
1.0,8,2000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99911,12.835903954519523,9.012441072554573
1.0,8,3000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.9989,13.43384723195515,9.594624086495145
1.0,8,4000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99902,13.870463053792717,10.00877860303097
1.0,8,5000,True,DESCRIPTION_INDEPENDENT,3,Uniform,0.99903,14.201535489424742,10.332952964375444
4.0,8,50,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99856,13.376241788174973,3.944109517705496
4.0,8,100,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99868,14.45933632394761,4.937177073737334
4.0,8,250,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99878,15.971244918800938,6.259176194957848
4.0,8,500,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99869,17.096766764461446,7.258608777498523
4.0,8,1000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99871,18.172612670344744,8.250883639895465
4.0,8,2000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.9986,19.313078309633486,9.254896855597837
4.0,8,3000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99849,19.95362998127172,9.83602239381466
4.0,8,4000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99861,20.43436376563423,10.258008631998479
4.0,8,5000,True,DESCRIPTION_INDEPENDENT,5,Uniform,0.99863,20.78863042368044,10.58117621140963
5.0,8,50,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99837,17.4200647055,4.04446247383
5.0,8,100,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99833,18.5440986447,5.0399066441
5.0,8,250,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99802,20.0818119877,6.35839963127
5.0,8,500,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99829,21.2251049294,7.35542778151
5.0,8,1000,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99805,22.3866539753,8.35228695957
5.0,8,2000,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99809,23.5445701289,9.35607009388
5.0,8,3000,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99823,24.1801789167,9.93425362892
5.0,8,4000,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99816,24.7062094253,10.3570670033
5.0,8,5000,True,DESCRIPTION_INDEPENDENT,6,Uniform,0.99798,25.0802220485,10.6758051264
7.0,8,10,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.9975,34.5727518797,1.87188972431
7.0,8,50,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99707,37.9756486505,4.14068219884
7.0,8,100,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99732,39.2090903622,5.13290618859
7.0,8,250,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99724,40.9070935783,6.45586819622
7.0,8,500,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.9973,42.1852501755,7.45945051639
7.0,8,1000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99744,43.3154475457,8.45308991017
7.0,8,2000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99734,44.600096256,9.45363667355
7.0,8,3000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99735,45.3107133905,10.046703765
7.0,8,4000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.997,45.8790270812,10.4503911735
7.0,8,5000,True,DESCRIPTION_INDEPENDENT,10,Uniform,0.99697,46.1549795882,10.7724304643


